A polytopal discontinuous Galerkin method for the pseudo-stress formulation of the unsteady Stokes problem

This work aims to construct and analyze a discontinuous Galerkin method on polytopal grids (PolydG) to solve the pseudo-stress formulation of the unsteady Stokes problem. The pseudo-stress variable is introduced due to the growing interest in non-Newtonian flows and coupled interface problems, where stress assumes a fundamental role. The space-time discretization of the problem is achieved by combining the PolydG approach with the implicit theta-method time integration scheme. For both the semi- and fully-discrete problems we present a detailed stability analysis. Moreover, we derive convergence estimates for the fully discrete space-time discretization. A set of verification tests is presented to verify the theoretical estimates and the application of the method to cases of engineering interest.

==> testcase1_p1.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=0.35\textwidth,
height=0.35\textwidth,
scale only axis,
xmode=log,
xmin=0.05,
xmax=0.2,
xminorticks=true,
xlabel style={font=\color{black}},
xlabel={$h$},
ymode=log,
ymin=0.001,
ymax=0.01,
yminorticks=true,
ylabel style={font=\color{black}},
ylabel={$\| \bm \sigma - \bm \sigma_h \|_{E}$},
axis background/.style={fill=white},
xmajorgrids,
xminorgrids,
ymajorgrids,
yminorgrids,
legend style={at={(0.1,0.6)}, anchor=south west, legend cell align=left, align=left, draw=black}
]
\addplot [color=blue, line width=2.0pt, mark=asterisk, mark options={solid, blue}]
  table[row sep=crcr]{%
0.0636998	0.00144735\\
0.0909827	0.00202088\\
0.126032	0.00278955\\
0.1759	    0.00414553\\
};
\addlegendentry{$p=1$}

\addplot [color=black, forget plot]
  table[row sep=crcr]{%
0.0636998	0.00125\\
0.0909827	0.0018\\
};

\addplot [color=black, forget plot]
  table[row sep=crcr]{%
0.0909827	0.00125\\
0.0909827	0.0018\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
0.0636998	0.00125\\
0.0909827	0.00125\\
};

\node[right, align=left, text=black, font=\normalsize]
at (axis cs:0.09,0.0015) {1};




\end{axis}

\end{tikzpicture}%
